Gaussian process approach within a data-driven POD framework for fluid dynamics engineering problems

This work describes the implementation of a data-driven approach for the reduction of the complexity of parametrical partial differential equations (PDEs) employing Proper Orthogonal Decomposition (POD) and Gaussian Process Regression (GPR). This approach is applied initially to a literature case, the simulation of the stokes problems, and in the following to a real-world industrial problem, inside a shape optimization pipeline for a naval engineering problem.

==> sections/err2snapshots.tikz <==
% This file was created by matplotlib2tikz v0.7.5.
\begin{tikzpicture}

\definecolor{color1}{rgb}{0.75,0,0.75}
\definecolor{color0}{rgb}{0,0.75,0.75}

\begin{axis}[
axis on top,
legend cell align={left},
legend style={font=\tiny},
tick pos=both,
xmin=10, xmax=80,
xtick style={color=black},
ymin=0.04, ymax=0.1,
ytick style={color=black},
xlabel={\# snapshots},
ylabel={relative $L^2$ error}
]
\addplot [blue]
table {%
10 0.0641873803711008
15 0.0597589714254302
20 0.0582636993309825
30 0.0566366437175127
40 0.0553956167437841
60 0.0543279674642333
80 0.0535621058816762
};
\addlegendentry{GP}
\addplot [green!50.0!black]
table {%
10 0.0983259629012611
15 0.0865196690764611
20 0.0874302637727341
30 0.0837367872824286
40 0.0804280499747817
60 0.0779689702422913
80 0.0809664291099436
};
\addlegendentry{RBF0}
\addplot [red]
table {%
10 0.0947043352924333
15 0.0770179270836516
20 0.0717440338652698
30 0.0637124012678087
40 0.0604545233550532
60 0.0567641143177484
80 0.0549787989854238
};
\addlegendentry{RBF0.01}
\addplot [color0]
table {%
10 0.0954995445078135
15 0.0742873946626373
20 0.0675072385122318
30 0.0595042270794159
40 0.0574509199860286
60 0.0546403793364087
80 0.0533961171746175
};
\addlegendentry{RBF0.1}
\addplot [color1]
table {%
10 0.128907741163148
15 0.0984588412722349
20 0.0843176577114333
30 0.0755889472560349
40 0.0684566005125278
60 0.0629947172494373
80 0.0590663346049635
};
\addlegendentry{RBF0.5}
\end{axis}

\end{tikzpicture}
